How to Train a (Bad) Algorithmic Caseworker: A Quantitative Deconstruction of Risk Assessments in Child-Welfare

Child welfare (CW) agencies use risk assessment tools as a means to achieve evidence-based, consistent, and unbiased decision-making. These risk assessments act as data collection mechanisms and have further evolved into algorithmic systems in recent years. Moreover, several of these algorithms have reinforced biased theoretical constructs and predictors because of the easy availability of structured assessment data. In this study, we critically examine the Washington Assessment of Risk Model (WARM), a prominent risk assessment tool that has been adopted by over 30 states in the United States and has been repurposed into more complex algorithms. We compared WARM against the narrative coding of casenotes written by caseworkers who used WARM. We found significant discrepancies between the casenotes and WARM data where WARM scores did not not mirror caseworkers' notes about family risk. We provide the SIGCHI community with some initial findings from the quantitative de-construction of a child-welfare algorithm.

==> CHI LBW - Camera Ready [Two Column]/Notes.txt <==


%===========================================================================================
%Parallel process - The system replicates what it wants from the top down and right now our federal systems are saying that we need to use data to inform practice and algorithms might be a way to improve our practice.
%But the feds haven't said "quite" but they have said that they are really interested in this idea of predictive analytics to improve the efficiency and efficacy of services and improve efficacy of services. So agencies are now being forced to look towards "people/resources" that can help make that happen. 
%- Still a focus on accuracy even though new research shows that performance metrics should not be the end game
%- Right now the new game is algorithms but 20 years ago, the game was standardized assessments in the form of SDMs.
%-Workers believe that we are using standardized practice which is much more fair and are institutionalized into believing that their decisions are objective and bias-free.
%So, workers repeat this mantra top-down.

%So, the generally proposed solution atleast within academia is to go back to trusting worker expertise since they closely interact with the families and know about their needs and strengths. However, this is an incomplete solution in and of itself because CWS experiences cronic turnover. So everyone out there doing assessments don't yet know how to do the job. Therefore, it needs to be a balance between machine and the human and it an interesting research domain for HCI researchers.

S%o, maybe we can use the data to study our systems (to learn where our systems are messed up) We need to stop repeating the false narrative that algorithms will get us to a more fair and compassionate practice.

%4.2.2
%Systems from top level down need a more critical analysis of the variables that go into algorithms and how they might enforce or continue patterns of discrimination.

%A lot of for-profit companies are entering child-welfare that develop these technologies and leads to the transfer of public money to private entities. This further exacerbates the problem of transparency.

%The casenotes are written by the same person who conducts the WARM assessment.

%The workers thoughts on paper and not consistent with how they score the algorithm and we end up relying on the algorithm for decision-making but it does not even match what the worker is saying.

%It goes to show that the assessment is not even internally consistent

%--We rely on this structured data to do preductuve ananyltis when the structuerd data does not evern match naariative assessments. This is further evidence that these strcutured assessments and how they feed into algorihtms is a flawed way to make decisions about some tihng as imporatnt as child safety and family maintenance. = 

%does not match the narrative assessment.
%===================================================================================
% \subsubsection{ADMAPS Framework}
% Past child welfare literature has theorized a relationship between cooperation and outcomes, and even sometimes suggested that low-cooperation cases may be higher-risk cases (cite Australian article). However, growing critique of child welfare systems (i.e. upend movement) highlight the subjective nature of risk that is determined by stakeholders who use their discretion about whether to label a family at high risk or remove children from their homes, highlighting that systems often penalize people in poverty and that Black and Indigenous communities are over-represented in child welfare custody. A simple tool such as the worker's subjective rating of cooperation, when fed into an algorithm, is no longer subjective. It is a variable in a model; perhaps it is even in a black box or proprietary model which is never released to the public.

% Reliability and validity- many child welfare workers may measure the same family as uncooperative- especially, perhaps, a family that does not share their values and financial means.  They may indicate shared decision-making about what constitutes poor cooperation.  However, from a family's perspective, cooperation may have a different meaning (Smith 2008 article).  We give short attention to the fact that a tool may be both reliable and valid with a shared culture, and still biased.(point out- we use correlation as a sign that attention is needed to a variable without exploring the human decision making in child welfare as important factor- note BOlton article- https://doi.org/10.1016/j.chiabu.2021.105062- agreement is actually poor even in controlled settings, not to mention unrecorded factors that may influence case decision making- cite something on SDM)

% Relevant data and high uncertainty. What are the indicators associated with the predictor and who is scoring it? If most caseworkers are not highly trained, then do these results even make sense? The human discretion piece

% \subsubsection{Bureaucracy}
% 1) Caseworkers feel a lot of pressure and not very much control; they go to the families who also feel a lot of pressure and little control. Model for interaction is supposed to be moving towards “Families as Partners” and taking the path with them, but Melanie (lived experience, citation to be added) doesn’t believe that the current structure actually supports that and suggests that people who cooperate being considered better parents is still very much the way things are.
% 2) Algorithm learning from the underlying power structure between policy/caseworkers/families


@article{schwalbe2008strengthening,
  title={Strengthening the integration of actuarial risk assessment with clinical judgment in an evidence based practice framework},
  author={Schwalbe, Craig S},
  journal={Children and Youth Services Review},
  volume={30},
  number={12},
  pages={1458--1464},
  year={2008},
  publisher={Elsevier}
}

@inproceedings{paakkonen2020bureaucracy,
  title={Bureaucracy as a lens for analyzing and designing algorithmic systems},
  author={P{\"a}{\"a}kk{\"o}nen, Juho and Nelimarkka, Matti and Haapoja, Jesse and Lampinen, Airi},
  booktitle={Proceedings of the 2020 CHI Conference on Human Factors in Computing Systems},
  pages={1--14},
  year={2020}
}

@article{redden2020datafied,
  title={Datafied child welfare services: unpacking politics, economics and power},
  author={Redden, Joanna and Dencik, Lina and Warne, Harry},
  journal={Policy Studies},
  volume={41},
  number={5},
  pages={507--526},
  year={2020},
  publisher={Taylor \& Francis}
}

==> CHI LBW - Camera Ready [Two Column]/README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> Notes.txt <==


%===========================================================================================
%Parallel process - The system replicates what it wants from the top down and right now our federal systems are saying that we need to use data to inform practice and algorithms might be a way to improve our practice.
%But the feds haven't said "quite" but they have said that they are really interested in this idea of predictive analytics to improve the efficiency and efficacy of services and improve efficacy of services. So agencies are now being forced to look towards "people/resources" that can help make that happen. 
%- Still a focus on accuracy even though new research shows that performance metrics should not be the end game
%- Right now the new game is algorithms but 20 years ago, the game was standardized assessments in the form of SDMs.
%-Workers believe that we are using standardized practice which is much more fair and are institutionalized into believing that their decisions are objective and bias-free.
%So, workers repeat this mantra top-down.

%So, the generally proposed solution atleast within academia is to go back to trusting worker expertise since they closely interact with the families and know about their needs and strengths. However, this is an incomplete solution in and of itself because CWS experiences cronic turnover. So everyone out there doing assessments don't yet know how to do the job. Therefore, it needs to be a balance between machine and the human and it an interesting research domain for HCI researchers.

S%o, maybe we can use the data to study our systems (to learn where our systems are messed up) We need to stop repeating the false narrative that algorithms will get us to a more fair and compassionate practice.

%4.2.2
%Systems from top level down need a more critical analysis of the variables that go into algorithms and how they might enforce or continue patterns of discrimination.

%A lot of for-profit companies are entering child-welfare that develop these technologies and leads to the transfer of public money to private entities. This further exacerbates the problem of transparency.

%The casenotes are written by the same person who conducts the WARM assessment.

%The workers thoughts on paper and not consistent with how they score the algorithm and we end up relying on the algorithm for decision-making but it does not even match what the worker is saying.

%It goes to show that the assessment is not even internally consistent

%--We rely on this structured data to do preductuve ananyltis when the structuerd data does not evern match naariative assessments. This is further evidence that these strcutured assessments and how they feed into algorihtms is a flawed way to make decisions about some tihng as imporatnt as child safety and family maintenance. = 

%does not match the narrative assessment.
%===================================================================================
% \subsubsection{ADMAPS Framework}
% Past child welfare literature has theorized a relationship between cooperation and outcomes, and even sometimes suggested that low-cooperation cases may be higher-risk cases (cite Australian article). However, growing critique of child welfare systems (i.e. upend movement) highlight the subjective nature of risk that is determined by stakeholders who use their discretion about whether to label a family at high risk or remove children from their homes, highlighting that systems often penalize people in poverty and that Black and Indigenous communities are over-represented in child welfare custody. A simple tool such as the worker's subjective rating of cooperation, when fed into an algorithm, is no longer subjective. It is a variable in a model; perhaps it is even in a black box or proprietary model which is never released to the public.

% Reliability and validity- many child welfare workers may measure the same family as uncooperative- especially, perhaps, a family that does not share their values and financial means.  They may indicate shared decision-making about what constitutes poor cooperation.  However, from a family's perspective, cooperation may have a different meaning (Smith 2008 article).  We give short attention to the fact that a tool may be both reliable and valid with a shared culture, and still biased.(point out- we use correlation as a sign that attention is needed to a variable without exploring the human decision making in child welfare as important factor- note BOlton article- https://doi.org/10.1016/j.chiabu.2021.105062- agreement is actually poor even in controlled settings, not to mention unrecorded factors that may influence case decision making- cite something on SDM)

% Relevant data and high uncertainty. What are the indicators associated with the predictor and who is scoring it? If most caseworkers are not highly trained, then do these results even make sense? The human discretion piece

% \subsubsection{Bureaucracy}
% 1) Caseworkers feel a lot of pressure and not very much control; they go to the families who also feel a lot of pressure and little control. Model for interaction is supposed to be moving towards “Families as Partners” and taking the path with them, but Melanie (lived experience, citation to be added) doesn’t believe that the current structure actually supports that and suggests that people who cooperate being considered better parents is still very much the way things are.
% 2) Algorithm learning from the underlying power structure between policy/caseworkers/families


@article{schwalbe2008strengthening,
  title={Strengthening the integration of actuarial risk assessment with clinical judgment in an evidence based practice framework},
  author={Schwalbe, Craig S},
  journal={Children and Youth Services Review},
  volume={30},
  number={12},
  pages={1458--1464},
  year={2008},
  publisher={Elsevier}
}

@inproceedings{paakkonen2020bureaucracy,
  title={Bureaucracy as a lens for analyzing and designing algorithmic systems},
  author={P{\"a}{\"a}kk{\"o}nen, Juho and Nelimarkka, Matti and Haapoja, Jesse and Lampinen, Airi},
  booktitle={Proceedings of the 2020 CHI Conference on Human Factors in Computing Systems},
  pages={1--14},
  year={2020}
}

@article{redden2020datafied,
  title={Datafied child welfare services: unpacking politics, economics and power},
  author={Redden, Joanna and Dencik, Lina and Warne, Harry},
  journal={Policy Studies},
  volume={41},
  number={5},
  pages={507--526},
  year={2020},
  publisher={Taylor \& Francis}
}

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

